Optimality properties of Galerkin and Petrov-Galerkin methods for linear matrix equations

Galerkin and Petrov-Galerkin methods are some of the most successful solution procedures in numerical analysis. Their popularity is mainly due to the optimality properties of their approximate solution. We show that these features carry over to the (Petrov-)Galerkin methods applied for the solution of linear matrix equations. Some novel considerations about the use of Galerkin and Petrov-Galerkin schemes in the numerical treatment of general linear matrix equations are expounded and the use of constrained minimization techniques in the Petrov-Galerkin framework is proposed.

==> RitzValues.dat <==
   1.0000e+00   4.5049e+01   4.5049e+01   9.0097e+01   9.0097e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.0000e+00   2.1604e+01   7.0263e+01   5.6586e+01   1.2538e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.0000e+00   1.2992e+01   8.0115e+01   3.8087e+01   1.4580e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.0000e+00   7.3369e+00   8.7965e+01   2.7421e+01   1.5816e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.0000e+00   5.3707e+00   9.1173e+01   1.9844e+01   1.6778e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.0000e+00   4.0255e+00   9.4205e+01   1.4893e+01   1.7477e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.0000e+00   3.1335e+00   9.6275e+01   1.1655e+01   1.8005e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   8.0000e+00   2.3545e+00   9.7441e+01   9.6202e+00   1.8382e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   9.0000e+00   1.9613e+00   9.7893e+01   8.0808e+00   1.8710e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.0000e+01   1.6639e+00   9.8167e+01   6.8765e+00   1.8981e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.1000e+01   1.4071e+00   9.8318e+01   5.8755e+00   1.9191e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.2000e+01   1.0730e+00   9.8459e+01   5.0605e+00   1.9355e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.3000e+01   8.1109e-01   9.8589e+01   4.4313e+00   1.9473e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.4000e+01   5.8887e-01   9.8737e+01   3.9300e+00   1.9553e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.5000e+01   3.6397e-01   9.8987e+01   3.5093e+00   1.9603e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.6000e+01   2.1324e-01   9.9259e+01   3.1357e+00   1.9635e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.7000e+01   1.1068e-01   9.9487e+01   2.7897e+00   1.9658e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.8000e+01   5.9709e-02   9.9636e+01   2.4523e+00   1.9677e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   1.9000e+01   3.6512e-02   9.9725e+01   2.1291e+00   1.9695e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.0000e+01   2.0958e-02   9.9781e+01   1.8274e+00   1.9712e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.1000e+01   1.0921e-02   9.9821e+01   1.5532e+00   1.9731e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.2000e+01   6.5024e-03   9.9859e+01   1.3020e+00   1.9752e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.3000e+01   4.2347e-03   9.9888e+01   1.0737e+00   1.9777e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.4000e+01   2.6950e-03   9.9914e+01   8.7617e-01   1.9802e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.5000e+01   1.8778e-03   9.9938e+01   7.0584e-01   1.9825e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.6000e+01   1.4142e-03   9.9961e+01   5.5582e-01   1.9845e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.7000e+01   1.1908e-03   9.9980e+01   4.2972e-01   1.9861e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.8000e+01   1.0976e-03   9.9991e+01   3.2464e-01   1.9875e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   2.9000e+01   1.0564e-03   9.9995e+01   2.3160e-01   1.9888e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.0000e+01   1.0284e-03   9.9998e+01   1.5870e-01   1.9900e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.1000e+01   1.0124e-03   9.9999e+01   1.0462e-01   1.9913e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.2000e+01   1.0055e-03   9.9999e+01   6.8089e-02   1.9926e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.3000e+01   1.0022e-03   1.0000e+02   4.3536e-02   1.9939e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.4000e+01   1.0011e-03   1.0000e+02   2.7503e-02   1.9950e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.5000e+01   1.0004e-03   1.0000e+02   1.7646e-02   1.9959e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.6000e+01   1.0002e-03   1.0000e+02   1.1782e-02   1.9966e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.7000e+01   1.0001e-03   1.0000e+02   8.0055e-03   1.9972e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.8000e+01   1.0001e-03   1.0000e+02   5.7104e-03   1.9976e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   3.9000e+01   1.0000e-03   1.0000e+02   4.3294e-03   1.9980e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.0000e+01   1.0000e-03   1.0000e+02   3.4696e-03   1.9983e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.1000e+01   1.0000e-03   1.0000e+02   2.9212e-03   1.9986e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.2000e+01   1.0000e-03   1.0000e+02   2.5930e-03   1.9988e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.3000e+01   1.0000e-03   1.0000e+02   2.3801e-03   1.9991e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.4000e+01   1.0000e-03   1.0000e+02   2.2406e-03   1.9993e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.5000e+01   1.0000e-03   1.0000e+02   2.1603e-03   1.9995e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.6000e+01   1.0000e-03   1.0000e+02   2.1067e-03   1.9996e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.7000e+01   1.0000e-03   1.0000e+02   2.0718e-03   1.9997e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.8000e+01   1.0000e-03   1.0000e+02   2.0468e-03   1.9998e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   4.9000e+01   1.0000e-03   1.0000e+02   2.0293e-03   1.9998e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.0000e+01   1.0000e-03   1.0000e+02   2.0177e-03   1.9999e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.1000e+01   1.0000e-03   1.0000e+02   2.0106e-03   1.9999e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.2000e+01   1.0000e-03   1.0000e+02   2.0062e-03   1.9999e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.3000e+01   1.0000e-03   1.0000e+02   2.0037e-03   1.9999e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.4000e+01   1.0000e-03   1.0000e+02   2.0022e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.5000e+01   1.0000e-03   1.0000e+02   2.0013e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.6000e+01   1.0000e-03   1.0000e+02   2.0007e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.7000e+01   1.0000e-03   1.0000e+02   2.0004e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.8000e+01   1.0000e-03   1.0000e+02   2.0002e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   5.9000e+01   1.0000e-03   1.0000e+02   2.0001e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.0000e+01   1.0000e-03   1.0000e+02   2.0001e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.1000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.2000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.3000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.4000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.5000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.6000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.7000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.8000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   6.9000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.0000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.1000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.2000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.3000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.4000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.5000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.6000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.7000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.8000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   7.9000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   8.0000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   8.1000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02
   8.2000e+01   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02   1.0000e-03   1.0000e+02   2.0000e-03   2.0000e+02


==> eig0_10.dat <==
x    y            err    num class
1   0             0       0 A0
2   0             0       0 A0
3 7.28839132074554424054e-05 0.00000000000000000000e+00 1 A0
4 4.27525611691251033672e-04 0.00000000000000000000e+00 1 A0
5 1.47090751291605189265e-03 1.18287039342172416341e-03 2 A0
6 3.90889180849731798090e-03 3.90212902199527913658e-03 3 A0
7 8.50560879509259354890e-04 8.00714040363312957137e-04 2 A0
8 8.91995867326274088048e-04 8.87326350469725528246e-04 3 A0
9 9.52085252187073499859e-04 9.26193135950427741572e-04 3 A0
10 1.30615689473884263525e-03 1.30604125623437353557e-03 4 A0
11 1.97537284516994182323e-03 1.97518080187112374593e-03 5 A0
12 2.63743031935466691260e-03 2.63736838006589256397e-03 5 A0
13 2.27451569919257402114e-03 2.27449524912333011367e-03 6 A0
14 1.34216772330670447433e-03 1.34214555059563363931e-03 6 A0
15 6.71486384156975437375e-04 6.69696519794968684290e-04 5 A0
16 6.39514178811801943352e-04 6.39510674402337720747e-04 6 A0
17 4.46766553343051525844e-04 4.46617607665894880697e-04 6 A0
18 3.69940094912745711612e-04 3.69919043477745783811e-04 6 A0
19 2.43191866912053966448e-04 2.43179132346116728914e-04 6 A0
20 2.17612520731589578673e-04 2.17606978818783583854e-04 5 A0
21 1.70373944625410312769e-04 1.70332739030674637244e-04 5 A0
22 5.92434857913328783742e-04 5.92378975581680394281e-04 6 A0
23 7.08356666384008675820e-04 7.08342933164769566166e-04 7 A0
24 5.36449502898746124341e-04 5.36447749777152482764e-04 7 A0
25 2.95523366950989298165e-04 2.95522577005061508771e-04 8 A0
26 2.09673317245698688071e-04 2.09673031765355655318e-04 8 A0
27 8.79444101106994661826e-05 8.79443538318694270324e-05 9 A0
28 3.87158741991918613039e-05 3.87152393322647654303e-05 8 A0
29 2.90774028860834591519e-05 2.90771906535581565057e-05 9 A0
30 2.07997528155523399545e-05 2.07993876904572032847e-05 9 A0
31 2.04589422419614087889e-05 2.04587497366884559836e-05 9 A0
32 1.31378513467064105886e-05 1.31378196751544837009e-05 10 A0
33 9.93695906620349485815e-06 9.93693336978710189315e-06 10 A0




==> eig11_20.dat <==
x    y            err    num class
34 7.05731786314823782429e-06 7.05729173128317575252e-06 11 A0
35 1.11359209691463542852e-05 1.11359166550245134873e-05 11 A0
36 1.03683018964460589871e-05 1.03682360189262128453e-05 11 A0
37 7.54824938073424964104e-06 7.54823850198267405772e-06 12 A0
38 4.49553732184932983883e-06 4.49553680258413157538e-06 13 A0
39 4.24298503497660145652e-06 4.24298460381324313057e-06 13 A0
40 2.66252235756707290965e-06 2.66252200942613595277e-06 13 A0
41 1.17765772891023678765e-06 1.17765263378279522179e-06 12 A0
42 1.79415501633509893217e-06 1.79415470547588643243e-06 14 A0
43 1.59937398884906113597e-06 1.59937297053870337189e-06 14 A0
44 1.16951543475738389332e-06 1.16951388768230649263e-06 14 A0
45 6.37891810567057751721e-07 6.37891426723257704566e-07 15 A0
46 6.86264001189754928477e-07 6.86263981013192108621e-07 17 A0
47 3.02517294052994367574e-07 3.02517012389558921597e-07 16 A0
48 3.16433583932365437766e-07 3.16433513058896020666e-07 16 A0
49 1.58967229759250456349e-07 1.58967015776086630414e-07 16 A0
50 1.35283483634606996595e-07 1.35283238274551883739e-07 16 A0
51 1.15937058571951453518e-07 1.15936941339491439405e-07 17 A0
52 9.01029705420839271339e-08 9.01028279750906215057e-08 18 A0
53 4.97303549206116318352e-08 4.97303279369450422683e-08 18 A0
54 5.19113047379058198533e-08 5.19112202175510866144e-08 19 A0
55 3.00211592007576634416e-08 3.00208748365357746365e-08 19 A0
56 2.24346425739649606656e-08 2.24341268170871939572e-08 19 A0
57 2.58422153853387066135e-08 2.58418951357487860220e-08 20 A0
58 1.69164242868950026962e-08 1.69162378969498861057e-08 20 A0


==> eig21_30.dat <==
x    y            err    num class
59 1.60436009328880937725e-08 1.60434091908248182179e-08 21 A0
60 1.44756567678099701728e-08 1.44747223028713256201e-08 22 A0
61 9.87443012925481009928e-09 9.87426541898485865219e-09 22 A0
62 6.45116422711293607933e-09 6.45098893630486188999e-09 22 A0
63 3.05550812701766034627e-09 3.05527210036677538314e-09 22 A0
64 2.40820446652193783299e-09 2.40785323358610612503e-09 22 A0
65 1.25449850236891612852e-09 1.25446735733499667564e-09 24 A0
66 8.66898071872596037698e-10 8.66758666018944923729e-10 24 A0
67 1.04917259042497372341e-09 1.04912088880702215687e-09 24 A0
68 6.98781005168293897190e-10 6.98735132077174933289e-10 26 A0


==> err_cg2.dat <==
   1.0000e+00   8.6486e-01
   2.0000e+00   7.2431e-01
   3.0000e+00   6.0455e-01
   4.0000e+00   4.9884e-01
   5.0000e+00   4.1225e-01
   6.0000e+00   3.4080e-01
   7.0000e+00   2.8204e-01
   8.0000e+00   2.3128e-01
   9.0000e+00   1.9102e-01
   1.0000e+01   1.5693e-01
   1.1000e+01   1.2876e-01
   1.2000e+01   1.0554e-01
   1.3000e+01   8.6033e-02
   1.4000e+01   6.9915e-02
   1.5000e+01   5.7174e-02
   1.6000e+01   4.6529e-02
   1.7000e+01   3.7957e-02
   1.8000e+01   3.0831e-02
   1.9000e+01   2.5051e-02
   2.0000e+01   2.0377e-02
   2.1000e+01   1.6559e-02
   2.2000e+01   1.3454e-02
   2.3000e+01   1.0942e-02
   2.4000e+01   8.8714e-03
   2.5000e+01   7.2340e-03
   2.6000e+01   5.8809e-03
   2.7000e+01   4.7911e-03
   2.8000e+01   3.9160e-03
   2.9000e+01   3.2036e-03
   3.0000e+01   2.6173e-03
   3.1000e+01   2.1369e-03
   3.2000e+01   1.7385e-03
   3.3000e+01   1.4145e-03
   3.4000e+01   1.1509e-03
   3.5000e+01   9.3765e-04
   3.6000e+01   7.6343e-04
   3.7000e+01   6.2122e-04
   3.8000e+01   5.0637e-04
   3.9000e+01   4.1401e-04
   4.0000e+01   3.3852e-04
   4.1000e+01   2.7608e-04
   4.2000e+01   2.2515e-04
   4.3000e+01   1.8369e-04
   4.4000e+01   1.4991e-04
   4.5000e+01   1.2228e-04
   4.6000e+01   9.9876e-05
   4.7000e+01   8.1661e-05
   4.8000e+01   6.6570e-05
   4.9000e+01   5.4266e-05
   5.0000e+01   4.4393e-05
   5.1000e+01   3.6241e-05
   5.2000e+01   2.9648e-05
   5.3000e+01   2.4298e-05
   5.4000e+01   1.9879e-05
   5.5000e+01   1.6252e-05
   5.6000e+01   1.3283e-05
   5.7000e+01   1.0844e-05
   5.8000e+01   8.8343e-06
   5.9000e+01   7.1965e-06
   6.0000e+01   5.8668e-06
   6.1000e+01   4.7945e-06
   6.2000e+01   3.9241e-06
   6.3000e+01   3.2029e-06
   6.4000e+01   2.6121e-06
   6.5000e+01   2.1271e-06
   6.6000e+01   1.7361e-06
   6.7000e+01   1.4161e-06
   6.8000e+01   1.1536e-06
   6.9000e+01   9.4152e-07


==> err_cg_referee_example.dat <==
   1.0000e+00   5.8568e-01
   2.0000e+00   4.4525e-01
   3.0000e+00   3.7814e-01
   4.0000e+00   3.5036e-01
   5.0000e+00   3.3635e-01
   6.0000e+00   3.2874e-01
   7.0000e+00   3.2448e-01
   8.0000e+00   3.2197e-01
   9.0000e+00   3.2051e-01
   1.0000e+01   3.1967e-01
   1.1000e+01   3.1915e-01
   1.2000e+01   3.1881e-01
   1.3000e+01   3.1856e-01
   1.4000e+01   3.1839e-01
   1.5000e+01   3.1827e-01
   1.6000e+01   3.1817e-01
   1.7000e+01   3.1808e-01
   1.8000e+01   3.1800e-01
   1.9000e+01   3.1793e-01
   2.0000e+01   3.1785e-01
   2.1000e+01   3.1778e-01
   2.2000e+01   3.1770e-01
   2.3000e+01   3.1761e-01
   2.4000e+01   3.1750e-01
   2.5000e+01   3.1736e-01
   2.6000e+01   3.1715e-01
   2.7000e+01   3.1686e-01
   2.8000e+01   3.1643e-01
   2.9000e+01   3.1584e-01
   3.0000e+01   3.1504e-01
   3.1000e+01   3.1397e-01
   3.2000e+01   3.1256e-01
   3.3000e+01   3.1068e-01
   3.4000e+01   3.0803e-01
   3.5000e+01   3.0424e-01
   3.6000e+01   2.9875e-01
   3.7000e+01   2.9109e-01
   3.8000e+01   2.8122e-01
   3.9000e+01   2.6919e-01
   4.0000e+01   2.5391e-01
   4.1000e+01   2.3355e-01
   4.2000e+01   2.0869e-01
   4.3000e+01   1.8139e-01
   4.4000e+01   1.5482e-01
   4.5000e+01   1.3046e-01
   4.6000e+01   1.0824e-01
   4.7000e+01   8.6883e-02
   4.8000e+01   6.8295e-02
   4.9000e+01   5.4077e-02
   5.0000e+01   4.2531e-02
   5.1000e+01   3.2864e-02
   5.2000e+01   2.5110e-02
   5.3000e+01   1.9267e-02
   5.4000e+01   1.4715e-02
   5.5000e+01   1.1174e-02
   5.6000e+01   8.3229e-03
   5.7000e+01   6.2670e-03
   5.8000e+01   4.7668e-03
   5.9000e+01   3.5753e-03
   6.0000e+01   2.6679e-03
   6.1000e+01   2.0100e-03
   6.2000e+01   1.4966e-03
   6.3000e+01   1.0881e-03
   6.4000e+01   7.9928e-04
   6.5000e+01   5.7615e-04
   6.6000e+01   4.0656e-04
   6.7000e+01   2.8893e-04
   6.8000e+01   2.0386e-04
   6.9000e+01   1.4122e-04
   7.0000e+01   9.7659e-05
   7.1000e+01   6.6794e-05
   7.2000e+01   4.5577e-05
   7.3000e+01   3.0814e-05
   7.4000e+01   2.0616e-05
   7.5000e+01   1.3789e-05
   7.6000e+01   9.2530e-06
   7.7000e+01   6.2671e-06
   7.8000e+01   4.1983e-06
   7.9000e+01   2.8071e-06
   8.0000e+01   1.8714e-06
   8.1000e+01   1.2252e-06
   8.2000e+01   7.8852e-07


==> err_galerkin2.dat <==
   1.0000e+00   8.6486e-01
   2.0000e+00   6.7456e-01
   3.0000e+00   5.1168e-01
   4.0000e+00   3.8128e-01
   5.0000e+00   2.8743e-01
   6.0000e+00   2.1142e-01
   7.0000e+00   1.5771e-01
   8.0000e+00   1.1678e-01
   9.0000e+00   8.4936e-02
   1.0000e+01   6.1755e-02
   1.1000e+01   4.4853e-02
   1.2000e+01   3.2995e-02
   1.3000e+01   2.3948e-02
   1.4000e+01   1.7473e-02
   1.5000e+01   1.2919e-02
   1.6000e+01   9.4306e-03
   1.7000e+01   6.9709e-03
   1.8000e+01   5.1284e-03
   1.9000e+01   3.7900e-03
   2.0000e+01   2.8473e-03
   2.1000e+01   2.1356e-03
   2.2000e+01   1.5764e-03
   2.3000e+01   1.1507e-03
   2.4000e+01   8.4482e-04
   2.5000e+01   6.2229e-04
   2.6000e+01   4.5915e-04
   2.7000e+01   3.4687e-04
   2.8000e+01   2.6161e-04
   2.9000e+01   1.9296e-04
   3.0000e+01   1.4304e-04
   3.1000e+01   1.0388e-04
   3.2000e+01   7.9418e-05
   3.3000e+01   5.9014e-05
   3.4000e+01   4.3639e-05
   3.5000e+01   3.2227e-05
   3.6000e+01   2.4316e-05
   3.7000e+01   1.8326e-05
   3.8000e+01   1.3571e-05
   3.9000e+01   1.0222e-05
   4.0000e+01   7.5546e-06
   4.1000e+01   5.4991e-06
   4.2000e+01   4.0650e-06
   4.3000e+01   3.0882e-06
   4.4000e+01   2.3297e-06
   4.5000e+01   1.6998e-06
   4.6000e+01   1.2525e-06
   4.7000e+01   9.3623e-07


==> err_galerkin_referee_example.dat <==
  1.0000e+00   9.9992e-01
   2.0000e+00   9.9984e-01
   3.0000e+00   9.9976e-01
   4.0000e+00   9.9965e-01
   5.0000e+00   9.9955e-01
   6.0000e+00   9.9941e-01
   7.0000e+00   9.9926e-01
   8.0000e+00   9.9905e-01
   9.0000e+00   9.9887e-01
   1.0000e+01   9.9867e-01
   1.1000e+01   9.9843e-01
   1.2000e+01   9.9802e-01
   1.3000e+01   9.9755e-01
   1.4000e+01   9.9691e-01
   1.5000e+01   9.9564e-01
   1.6000e+01   9.9351e-01
   1.7000e+01   9.8898e-01
   1.8000e+01   9.8114e-01
   1.9000e+01   9.7040e-01
   2.0000e+01   9.4998e-01
   2.1000e+01   9.0610e-01
   2.2000e+01   8.4395e-01
   2.3000e+01   7.6173e-01
   2.4000e+01   6.2714e-01
   2.5000e+01   4.6609e-01
   2.6000e+01   2.9207e-01
   2.7000e+01   1.5982e-01
   2.8000e+01   8.8770e-02
   2.9000e+01   5.3392e-02
   3.0000e+01   2.7708e-02
   3.1000e+01   1.2363e-02
   3.2000e+01   5.5513e-03
   3.3000e+01   2.3446e-03
   3.4000e+01   1.2158e-03
   3.5000e+01   5.7660e-04
   3.6000e+01   3.5231e-04
   3.7000e+01   2.2229e-04
   3.8000e+01   1.2427e-04
   3.9000e+01   6.5056e-05
   4.0000e+01   3.0276e-05
   4.1000e+01   1.3518e-05
   4.2000e+01   6.2143e-06
   4.3000e+01   3.3940e-06
   4.4000e+01   1.9450e-06
   4.5000e+01   1.1490e-06
   4.6000e+01   6.6138e-07


==> errenergynorm_newexample.dat <==
   1.0000e+00   1.0000e+00
   2.0000e+00   2.0645e-02
   3.0000e+00   1.0293e-02
   4.0000e+00   3.9347e-03
   5.0000e+00   2.5668e-03
   6.0000e+00   2.2585e-03
   7.0000e+00   1.8503e-03
   8.0000e+00   5.7146e-04
   9.0000e+00   3.2525e-04
   1.0000e+01   2.1799e-04
   1.1000e+01   1.5483e-04
   1.2000e+01   1.3952e-04
   1.3000e+01   8.2599e-05
   1.4000e+01   5.5829e-05
   1.5000e+01   3.9231e-05
   1.6000e+01   3.0512e-05
   1.7000e+01   2.0361e-05
   1.8000e+01   1.7427e-05
   1.9000e+01   1.2898e-05
   2.0000e+01   7.7164e-06
   2.1000e+01   6.8153e-06
   2.2000e+01   5.6438e-06
   2.3000e+01   4.3809e-06
   2.4000e+01   3.2584e-06
   2.5000e+01   2.6721e-06
   2.6000e+01   2.1394e-06
   2.7000e+01   1.5628e-06
   2.8000e+01   1.2829e-06
   2.9000e+01   8.4986e-07

